A3D: Agentic AI flow for autonomous Accelerator Design

Accelerating applications through the design of hardware accelerators can significantly enhance system performance and energy efficiency. Despite advances, such as high-level synthesis (HLS), designing accelerators for complex applications still remains highly labor-intensive, demanding considerable expertise in understanding workloads to be accelerated, hardware design, micro-architecture, and EDA tool usage, posing challenges for application domain experts. Therefore, most accelerator solutions are limited to applications with a regular predictable dataflow. Advances in AI have enabled agents that perform autonomous planning, reasoning, execution and reflection, leading to unprecedented potential for automation through agentic AI. We present A3D, an Agentic AI flow for end-to-end Automation of hardware Accelerator Design. A3D automates workload analysis, performance bottleneck identification, code refactoring for HLS compatibility and micro-architecture generation. A3D also generates diverse accelerator designs by automatically exploring the speed-area tradeoff space. Recent efforts have explored the use of AI for specific tasks such as design space exploration in HLS, leaving several tasks to still be performed manually. A3D addresses the challenges in applying modern LLMs to accelerator design by judiciously partitioning tasks among specialist agents, orchestrating process loops with specialist and verifier agents, utilizing pre-existing and custom tools, and employing agentic RAG for codebase and proprietary EDA tool documentation exploration. Our implementation of A3D, using commercial components like Claude Sonnet 4.5 and the Catapult HLS tool, demonstrates its effectiveness by generating accelerator designs with no human intervention from complex scientific applications like LAMMPS (molecular dynamics simulation) and QMCPACK (quantum chemistry).

==> sections/figs/data/torsion_dse_nonpareto.dat <==
latency_ms	area_raw	synth_h	size_pt
5.1281	3447392.5000	1.4886	1.0000
5.5235	3617197.2000	3.0164	1.7669
5.5235	3620187.2000	3.1669	1.8038
5.5235	3664789.7000	3.1806	1.8071
5.5235	3750980.5000	3.3197	1.8396
3.0110	4345577.6000	3.3483	1.8461
2.8658	3386133.0000	3.9981	1.9829
2.8677	3390322.0000	4.1597	2.0141
2.8658	3400049.4000	4.2300	2.0273
2.8735	3415277.5000	4.2722	2.0352
3.2899	4990865.7000	4.9481	2.1540
3.2880	4944084.3000	5.0739	2.1748
3.2918	4968981.3000	5.1328	2.1844
3.4942	3772946.1000	5.2275	2.1997
3.2976	4858410.2000	5.2569	2.2045
3.7675	3989319.9000	6.5800	2.4000
3.7675	3938142.0000	6.8828	2.4411
3.7675	4031307.0000	6.8986	2.4432
3.7761	4003356.9000	6.9008	2.4435
9.2753	3291707.3000	6.9678	2.4524
9.9895	3602843.4000	7.9069	2.5719
9.9895	3649026.2000	8.1194	2.5977
9.9895	3585708.7000	8.3261	2.6224
9.9895	3648553.0000	8.3408	2.6242
6.7517	3339760.1000	6.8311	2.4341
7.2726	3656547.9000	8.0017	2.5835
5.7586	3996037.0000	9.8058	2.7894
7.2726	3774646.9000	8.0867	2.5938
7.2726	3673430.1000	8.1728	2.6041
7.2726	3651887.1000	8.2392	2.6121
5.7586	4165058.9000	10.2917	2.8409
5.7586	3886722.1000	10.9597	2.9095
5.7586	4021022.0000	11.6953	2.9823
3.4525	5026380.8000	12.8606	3.0924
3.4564	5157172.0000	13.3539	3.1373
3.4544	5142725.6000	14.2125	3.2132
8.6471	3281633.8000	10.7256	2.8857
31.6302	2405240.0000	8.9781	2.6980
31.6062	2414027.1000	8.8561	2.6841
31.6350	2362612.5000	8.8919	2.6882
31.6254	2456696.6000	9.1950	2.7224
8.6452	3259426.4000	10.0975	2.8205
8.6480	3253824.3000	10.5389	2.8666
3.9289	4114286.5000	14.7397	3.2586
8.6586	3292925.5000	11.2053	2.9341
14.0237	3468735.4000	6.8733	2.4398
10.4170	4047960.5000	15.5531	3.3269
3.4621	5200292.3000	15.6397	3.3341
3.9289	4325763.2000	15.6689	3.3365
2.9898	3499759.4000	16.1394	3.3749
3.9289	4302482.3000	16.2094	3.3806
10.4170	4069914.1000	15.3175	3.3073
2.9879	3488287.8000	16.3744	3.3939
3.9375	4299298.6000	16.3814	3.3944
21.4094	2503619.5000	6.4819	2.3865
10.4170	4070591.7000	15.9181	3.3569
14.2129	3870139.4000	10.1750	2.8287
14.2129	3737757.4000	9.7953	2.7883
2.9879	3503766.9000	16.9561	3.4402
14.2148	3914124.1000	9.5222	2.7586
14.2205	3981632.5000	10.2397	2.8355
10.4170	4024954.7000	15.6625	3.3359
2.9955	3525116.8000	17.4542	3.4792
7.5838	4073307.1000	15.7269	3.3412
7.5838	4023143.1000	15.6294	3.3332
20.2952	3268344.4000	9.7264	2.7808
20.2923	3137529.2000	8.6319	2.6583
61.5965	1550018.1000	6.3506	2.3681
20.2981	3245712.4000	9.3269	2.7371
20.3039	3354591.3000	9.7728	2.7858
7.5838	4024823.8000	15.9664	3.3608
7.5838	4025510.2000	15.7703	3.3448
60.6659	1922758.6000	9.2761	2.7315
60.4459	1959861.7000	9.0231	2.7031
60.6659	1992574.6000	8.3714	2.6278
60.6659	1907078.7000	9.4300	2.7485
43.9216	2189776.8000	7.9919	2.5823
43.9216	2203520.8000	8.2269	2.6106
31.6660	2717425.3000	16.8358	3.4307
31.6612	2716768.8000	17.3400	3.4703
31.6372	2643991.6000	17.4064	3.4755
31.6756	2653784.0000	18.1569	3.5332
14.3394	3873325.6000	17.8256	3.5079
20.5094	3435724.7000	16.3342	3.3906
59.2275	2885722.0000	14.3717	3.2270
14.3375	3625333.0000	18.6003	3.5666
14.3375	3598127.4000	18.8886	3.5882
59.0075	2814877.0000	14.8331	3.2666
8.7682	3370148.2000	22.9750	3.8761
59.2275	2916702.6000	14.9950	3.2803
20.5209	3354578.5000	17.4339	3.4776
20.5180	3466628.9000	17.5375	3.4856
14.3432	3595181.4000	19.7475	3.6513
59.2851	2775699.4000	15.7661	3.3445
8.7711	3376145.3000	23.9372	3.9398
42.9935	2476450.8000	14.2203	3.2139
20.5238	3286699.2000	18.4900	3.5583
8.7691	3380148.3000	24.6247	3.9844
42.9935	2505046.1000	14.8583	3.2687
42.9935	2530979.6000	15.1600	3.2942
8.7739	3414065.1000	24.8667	4.0000
43.0271	2501638.5000	15.7139	3.3402


==> sections/figs/data/torsion_dse_pareto.dat <==
latency_ms	area_raw	synth_h	size_pt
2.4758	3207506.2000	1.6719	1.2657
10.2804	2357315.5000	8.2939	2.6186
31.5803	2190172.6000	6.9533	2.4504
43.9216	2186978.8000	8.8581	2.6844
43.9216	2185190.7000	9.1767	2.7204
45.8943	1723056.4000	6.3494	2.3680
61.5965	1550018.1000	1.5572	1.1625

